Regularized methods via cubic model subspace minimization for nonconvex optimization

Adaptive cubic regularization methods for solving nonconvex problems need the efficient computation of the trial step, involving the minimization of a cubic model. We propose a new approach in which this model is minimized in a low dimensional subspace that, in contrast to classic approaches, is reused for a number of iterations. Whenever the trial step produced by the low-dimensional minimization process is unsatisfactory, we employ a regularized Newton step whose regularization parameter is a by-product of the model minimization over the low-dimensional subspace. We show that the worst-case complexity of classic cubic regularized methods is preserved, despite the possible regularized Newton steps. We focus on the large class of problems for which (sparse) direct linear system solvers are available and provide several experimental results showing the very large gains of our new approach when compared to standard implementations of adaptive cubic regularization methods based on direct linear solvers. Our first choice as projection space for the low-dimensional model minimization is the polynomial Krylov subspace; nonetheless, we also explore the use of rational Krylov subspaces in case where the polynomial ones lead to less competitive numerical results.

==> eigenbls_dimK_poly.dat <==
1	3
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	3
10	3
11	3
12	3
13	3
14	3
15	3
16	3
17	14
18	14
19	14
20	14
21	14
22	14
23	19
24	19
25	19
26	19
27	19
28	22
29	22
30	22
31	22
32	22
33	22
34	22
35	22
36	22
37	22
38	22
39	22
40	22
41	22
42	22
43	22
44	22
45	22
46	22
47	22
48	22
49	22
50	22
51	22
52	22
53	22
54	22
55	22
56	22
57	22
58	22
59	22
60	22
61	22
62	22
63	22
64	22
65	22
66	22
67	22
68	22
69	22
70	22
71	24
72	24
73	24
74	24
75	24
76	24
77	24
78	24
79	24
80	24
81	24
82	24
83	24
84	24
85	24
86	24
87	24
88	24
89	24
90	24
91	24
92	24
93	24
94	24
95	24
96	24
97	24
98	24
99	24
100	24
101	24
102	24
103	24
104	24
105	24
106	24
107	24
108	24
109	24
110	24
111	24
112	24
113	24
114	24
115	24
116	24
117	24
118	24
119	24
120	24
121	24
122	24
123	24
124	24
125	50
126	50
127	50
128	50
129	50
130	50
131	50
132	50
133	50
134	50
135	50
136	50
137	50
138	50
139	50
140	50
141	50
142	50
143	50
144	50
145	50
146	50
147	50
148	50
149	50
150	50
151	50
152	50
153	50
154	50
155	50
156	50
157	50
158	50
159	50
160	50
161	50
162	50
163	50
164	50
165	50
166	50
167	50
168	50
169	50
170	50
171	50
172	50
173	50
174	50
175	50
176	50
177	50
178	50
179	50
180	50
181	50
182	50
183	50
184	50
185	50
186	50
187	50
188	50
189	50
190	50
191	50
192	50
193	50
194	50
195	50
196	50
197	50
198	50
199	50
200	50
201	50
202	50
203	50
204	50
205	50
206	50
207	50
208	50
209	50
210	50
211	50
212	50
213	50
214	50
215	50
216	50
217	50
218	50
219	50
220	50
221	50
222	50
223	50
224	50
225	50
226	50
227	50
228	50
229	50
230	50
231	50
232	50
233	50
234	50
235	50
236	50
237	50
238	50
239	50
240	50
241	50
242	50
243	50
244	50
245	50
246	50
247	50
248	50
249	50
250	50
251	50
252	50
253	50
254	50
255	50
256	50
257	50
258	50
259	50
260	50
261	50
262	50
263	50
264	50
265	50
266	50
267	50
268	50
269	50
270	50
271	50
272	50
273	50
274	50
275	50
276	50
277	50
278	50
279	50
280	50
281	50
282	50
283	50
284	50
285	50
286	50
287	50
288	50
289	50
290	50
291	50
292	50
293	50
294	50
295	50
296	50
297	50
298	50
299	50
300	50
301	50
302	50
303	50
304	50
305	50
306	50
307	50
308	50
309	50
310	50
311	50
312	50
313	50
314	50
315	50
316	50
317	50
318	50
319	50
320	50
321	50
322	50
323	50
324	50
325	50
326	50
327	50
328	50
329	50
330	50
331	50
332	50
333	50
334	50
335	50
336	50
337	50
338	50
339	50
340	50
341	50
342	50
343	50
344	50
345	50
346	50
347	50
348	50
349	50
350	50
351	50
352	50
353	50
354	50
355	50
356	50
357	50
358	50
359	50
360	50
361	50
362	50
363	50
364	50
365	50
366	50
367	50
368	50
369	50
370	50
371	50
372	50
373	50
374	50
375	50
376	50
377	50
378	50
379	50
380	50
381	50
382	50
383	50
384	50
385	50
386	50
387	50
388	50
389	50
390	50
391	50
392	50
393	50
394	50
395	50
396	50
397	50
398	50
399	50
400	50
401	50
402	50
403	50
404	50
405	50
406	50



==> eigenbls_dimK_rat.dat <==
1	3
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	8
10	8
11	8
12	8
13	8
14	8
15	8
16	8
17	8
18	8
19	8
20	8
21	8
22	8
23	8
24	8
25	8
26	8
27	8
28	8
29	8
30	8
31	8
32	8
33	8
34	8
35	8
36	8
37	8
38	8
39	8
40	8
41	8
42	8
43	8
44	8
45	8
46	8
47	8
48	8
49	8
50	8
51	8
52	8
53	8
54	8
55	8
56	8
57	8
58	8
59	8
60	8
61	8
62	8
63	8
64	8
65	8
66	8
67	8
68	8
69	8
70	8
71	8
72	8
73	8
74	8
75	8
76	8
77	8
78	8
79	8
80	8
81	8
82	8
83	8
84	8
85	8
86	8
87	8
88	8
89	8
90	8
91	8
92	8
93	8
94	8
95	8
96	8
97	8
98	8
99	8
100	8
101	8
102	8
103	8
104	8
105	8
106	8
107	8
108	8
109	8
110	8
111	8
112	8
113	8
114	8
115	8
116	8
117	8
118	8
119	8
120	8
121	8
122	8
123	8
124	8
125	8
126	8
127	8
128	8
129	8
130	8
131	8
132	8
133	8
134	8
135	8
136	8
137	8
138	8
139	8
140	8
141	8
142	8
143	8
144	8
145	8
146	8
147	8
148	8
149	8
150	8
151	8
152	8
153	8
154	8
155	8
156	8



==> pp_OPM_NLI_RQS_rev_2curve.dat <==
1	0.016393
1	0.016393
1	0.032787
1	0.032787
1	0.04918
1	0.04918
1	0.065574
1	0.065574
1	0.081967
1	0.081967
1	0.098361
1	0.098361
1	0.114754
1	0.114754
1	0.131148
1	0.131148
1	0.147541
1	0.147541
1	0.163934
1	0.163934
1	0.180328
1	0.180328
1	0.196721
1	0.196721
1	0.213115
1	0.213115
1	0.229508
1	0.229508
1	0.245902
1	0.245902
1	0.262295
1	0.262295
1	0.278689
1	0.278689
1	0.295082
1	0.295082
1	0.311475
1	0.311475
1	0.327869
1	0.327869
1	0.344262
1	0.344262
1	0.360656
1	0.360656
1	0.377049
1	0.377049
1	0.393443
1	0.393443
1	0.409836
1	0.409836
1	0.42623
1	0.42623
1	0.442623
1	0.442623
1	0.459016
1	0.459016
1	0.47541
1	0.47541
1	0.491803
1	0.491803
1	0.508197
1	0.508197
1	0.52459
1	0.52459
1	0.540984
1	0.540984
1	0.557377
1	0.557377
1	0.57377
1	0.57377
1	0.590164
1	0.590164
1	0.606557
1	0.606557
1	0.622951
1	0.622951
1	0.639344
1	0.639344
1	0.655738
1	0.655738
1	0.672131
1.083333	0.672131
1.083333	0.688525
1.15	0.688525
1.15	0.704918
1.153846	0.704918
1.153846	0.721311
1.166667	0.721311
1.166667	0.737705
1.475	0.737705
1.475	0.754098
1.5	0.754098
1.5	0.770492
1.586957	0.770492
1.586957	0.786885
1.722222	0.786885
1.722222	0.803279
1.777778	0.803279
1.777778	0.819672
1.846154	0.819672
1.846154	0.836066
1.914286	0.836066
1.914286	0.852459
1.973684	0.852459
1.973684	0.868852
2.25	0.868852
2.25	0.885246
2.625	0.885246
2.625	0.901639
3.111111	0.901639
3.111111	0.918033
3.454545	0.918033
3.454545	0.934426
4.033333	0.934426
4.033333	0.95082
8.046154	0.95082
8.046154	0.967213
16.092308	0.967213
16.092308	0.983607
16.092308	0.983607
16.092308	1



==> pp_OPM_NLI_frozenPK_rev_2curve.dat <==
1	0.016393
1	0.016393
1	0.032787
1	0.032787
1	0.04918
1	0.04918
1	0.065574
1	0.065574
1	0.081967
1	0.081967
1	0.098361
1	0.098361
1	0.114754
1	0.114754
1	0.131148
1	0.131148
1	0.147541
1	0.147541
1	0.163934
1	0.163934
1	0.180328
1	0.180328
1	0.196721
1	0.196721
1	0.213115
1	0.213115
1	0.229508
1	0.229508
1	0.245902
1	0.245902
1	0.262295
1	0.262295
1	0.278689
1	0.278689
1	0.295082
1	0.295082
1	0.311475
1	0.311475
1	0.327869
1	0.327869
1	0.344262
1	0.344262
1	0.360656
1	0.360656
1	0.377049
1	0.377049
1	0.393443
1	0.393443
1	0.409836
1	0.409836
1	0.42623
1	0.42623
1	0.442623
1	0.442623
1	0.459016
1	0.459016
1	0.47541
1	0.47541
1	0.491803
1	0.491803
1	0.508197
1	0.508197
1	0.52459
1	0.52459
1	0.540984
1	0.540984
1	0.557377
1	0.557377
1	0.57377
1	0.57377
1	0.590164
1	0.590164
1	0.606557
1	0.606557
1	0.622951
1	0.622951
1	0.639344
1	0.639344
1	0.655738
1	0.655738
1	0.672131
1.062241	0.672131
1.062241	0.688525
1.102985	0.688525
1.102985	0.704918
1.115385	0.704918
1.115385	0.721311
1.166667	0.721311
1.166667	0.737705
1.166667	0.737705
1.166667	0.754098
1.181818	0.754098
1.181818	0.770492
1.191489	0.770492
1.191489	0.786885
1.193456	0.786885
1.193456	0.803279
1.333333	0.803279
1.333333	0.819672
1.388889	0.819672
1.388889	0.836066
1.455882	0.836066
1.455882	0.852459
1.462963	0.852459
1.462963	0.868852
1.471698	0.868852
1.471698	0.885246
1.657552	0.885246
1.657552	0.901639
1.923497	0.901639
1.923497	0.918033
3.280899	0.918033
3.280899	0.934426
16.092308	0.934426
16.092308	0.95082
16.092308	0.95082
16.092308	0.967213
16.092308	0.967213
16.092308	0.983607
16.092308	0.983607
16.092308	1



==> pp_OPM_fact_RQS_rev_2curve.dat <==
1	0.016393
1	0.016393
1	0.032787
1	0.032787
1	0.04918
1.581937	0.04918
1.581937	0.065574
1.833333	0.065574
1.833333	0.081967
1.990566	0.081967
1.990566	0.098361
2	0.098361
2	0.114754
2.166667	0.114754
2.166667	0.131148
2.181818	0.131148
2.181818	0.147541
2.2	0.147541
2.2	0.163934
2.225806	0.163934
2.225806	0.180328
2.307692	0.180328
2.307692	0.196721
2.458333	0.196721
2.458333	0.213115
2.6	0.213115
2.6	0.229508
2.6	0.229508
2.6	0.245902
2.717857	0.245902
2.717857	0.262295
3.118529	0.262295
3.118529	0.278689
3.985632	0.278689
3.985632	0.295082
4	0.295082
4	0.311475
4.676471	0.311475
4.676471	0.327869
4.8	0.327869
4.8	0.344262
5	0.344262
5	0.360656
5.077778	0.360656
5.077778	0.377049
5.272727	0.377049
5.272727	0.393443
5.32	0.393443
5.32	0.409836
5.9	0.409836
5.9	0.42623
6	0.42623
6	0.442623
6.8125	0.442623
6.8125	0.459016
8	0.459016
8	0.47541
8.134021	0.47541
8.134021	0.491803
10	0.491803
10	0.508197
10.104	0.508197
10.104	0.52459
10.348837	0.52459
10.348837	0.540984
10.4375	0.540984
10.4375	0.557377
10.666667	0.557377
10.666667	0.57377
12	0.57377
12	0.590164
12.3	0.590164
12.3	0.606557
14.833333	0.606557
14.833333	0.622951
16.538462	0.622951
16.538462	0.639344
17.173913	0.639344
17.173913	0.655738
17.68	0.655738
17.68	0.672131
20	0.672131
20	0.688525
20.125	0.688525
20.125	0.704918
21	0.704918
21	0.721311
31	0.721311
31	0.737705
40	0.737705
40	0.754098
50	0.754098
50	0.770492
66	0.770492
66	0.786885
80	0.786885
80	0.803279
80	0.803279
80	0.819672
80.5	0.819672
80.5	0.836066
87.032787	0.836066
87.032787	0.852459
129	0.852459
129	0.868852
240	0.868852
240	0.885246
280	0.885246
280	0.901639
310	0.901639
310	0.918033
320	0.918033
320	0.934426
830	0.934426
830	0.95082
910	0.95082
910	0.967213
1820	0.967213
1820	0.983607
1820	0.983607
1820	1



==> pp_OPM_fact_frozenPK_rev_2curve.dat <==
1	0.016393
1	0.016393
1	0.032787
1	0.032787
1	0.04918
1	0.04918
1	0.065574
1	0.065574
1	0.081967
1	0.081967
1	0.098361
1	0.098361
1	0.114754
1	0.114754
1	0.131148
1	0.131148
1	0.147541
1	0.147541
1	0.163934
1	0.163934
1	0.180328
1	0.180328
1	0.196721
1	0.196721
1	0.213115
1	0.213115
1	0.229508
1	0.229508
1	0.245902
1	0.245902
1	0.262295
1	0.262295
1	0.278689
1	0.278689
1	0.295082
1	0.295082
1	0.311475
1	0.311475
1	0.327869
1	0.327869
1	0.344262
1	0.344262
1	0.360656
1	0.360656
1	0.377049
1	0.377049
1	0.393443
1	0.393443
1	0.409836
1	0.409836
1	0.42623
1	0.42623
1	0.442623
1	0.442623
1	0.459016
1	0.459016
1	0.47541
1	0.47541
1	0.491803
1	0.491803
1	0.508197
1	0.508197
1	0.52459
1	0.52459
1	0.540984
1	0.540984
1	0.557377
1	0.557377
1	0.57377
1	0.57377
1	0.590164
1	0.590164
1	0.606557
1	0.606557
1	0.622951
1	0.622951
1	0.639344
1	0.639344
1	0.655738
1	0.655738
1	0.672131
1	0.672131
1	0.688525
1	0.688525
1	0.704918
1	0.704918
1	0.721311
1	0.721311
1	0.737705
1	0.737705
1	0.754098
1	0.754098
1	0.770492
1	0.770492
1	0.786885
1	0.786885
1	0.803279
1	0.803279
1	0.819672
1	0.819672
1	0.836066
1	0.836066
1	0.852459
1	0.852459
1	0.868852
1	0.868852
1	0.885246
1	0.885246
1	0.901639
1	0.901639
1	0.918033
1	0.918033
1	0.934426
1820	0.934426
1820	0.95082
1820	0.95082
1820	0.967213
1820	0.967213
1820	0.983607
1820	0.983607
1820	1


